Deep radio observations of the radio halo of the bullet cluster 1E 0657-55.8

We present deep 1.1-3.1 GHz Australia Telescope Compact Array observations of the radio halo of the bullet cluster, 1E 0657-55.8. In comparison to existing images of this radio halo the detection in our images is at higher significance. The radio halo is as extended as the X-ray emission in the direction of cluster merger but is significantly less extended than the X-ray emission in the perpendicular direction. At low significance we detect a faint second peak in the radio halo close to the X-ray centroid of the smaller sub-cluster (the bullet) suggesting that, similarly to the X-ray emission, the radio halo may consist of two components. Finally, we find that the distinctive shape of the western edge of the radio halo traces out the X-ray detected bow shock. The radio halo morphology and the lack of strong point-to-point correlations between radio, X-ray and weak-lensing properties suggests that the radio halo is still being formed. The colocation of the X-ray shock with a distinctive radio brightness edge illustrates that the shock is influencing the structure of the radio halo. These observations support the theory that shocks and turbulence influence the formation and evolution of radio halo synchrotron emission.

==> response-to-referee.txt <==
Assistant Editor's Comments:


We have been careful to upload all the source files in this version.

Response to the referee:

Thanks again for the comments and highlighting the spectral index concern. The alterations we have made are in bold red font. Please find below our response.

- spectral index

The values that were quoted at 2.1GHz and 1.3GHz (24.9+-2.5 at 2.1 GHz and 52.5+-5.3) were values derived from the fit of our integrated flux measurements as a function of frequency. The errors on these values are larger than the errors on the measurements of the flux from the different frequency images (see Figure 7). Previously this was unclear in the paper but it has now been clarified that these are fitted values. 

In the paper we have propagated the errors on measurements of the integrated flux into the spectral index error. Our measurements of flux in the different frequency bins have errors of ~1.0mJy which explains the low error on the derived spectral index. We have removed the words "but the difference is at low significance." from Section 5.1. 

The errors in Figure 9. are larger because these are determined for each pixel where the fractional uncertainty on the flux measurement is significantly greater than the fractional uncertainty in the measurement of the total integrated halo flux.

When we rechecked the spectral index derivation we found and fixed a small error in the halo flux fit. This error had resulted in a slight overestimate of the flux errors and underestimate of the spectral index errors (the 2.1GHz and 1.3GHz values from the fit are now 24.7+-1.5 and 52.5+-2.1 mJy). The appropriate values have been updated throughout the paper and Figure 7. has been updated.

- Conclusions

The suggested conclusions have been added.

- Abstract

The suggested change has been implemented.

- References

We are now using the corrected reference.

Thanks





Reviewer's Comments:

I have appreciated the effort done by the authors to address my points, and believe now the paper is almost ready for publication. I only ask to check and answer to these minor points (please make any change in boldface, for a fast check):

- spectral index
I can't understand the errors on the integrated spectral index. From simple propagation error procedures I would expect something of the order of ~0.1-0.15...and not 0.0something. For example, if you take the fluxes 24.9+-2.5 at 2.1 GHz and 52.5+-5.3 at 1.3 GHz, one finds alpha=1.55+-0.14. Can you please check this? Are the errors on fluxes taking into account in the spectral index evaluations?
By the way, also from Fig.9 it seems that the errors on the spectral index are larger. Depending on this, if the errors on the derived spectral index are still of the order of 0.0something, then the difference between Liang et al. 2000, alpha~1.3+-0.1 and your measurements 1.55+-0.03 and 1.5+-0.04 are not a low significance, and I would suggest to remove the words "...but the difference is at low significance." in  Sect. 5.1.

- Conclusions
Please add comments about estimates of the total radio halo flux and spectral index, and comparison to previous measurements, in Sect.6

- Abstract:
"centroid of the smallest cluster (the bullet)" change to-->
"centroid of the smallest sub-cluster (the bullet)" 

- references
the correct reference for Donnert et al. (2013) is
Donnert, J., Dolag, K., Brunetti, G., & Cassano, R.\ 2013, \mnras, 429, 3564

